Revealing H$_2$O dissociation in WASP-76~b through combined high- and low-resolution transmission spectroscopy

Numerous chemical constraints have been possible for exoplanetary atmospheres thanks to high-resolution spectroscopy (HRS) from ground-based facilities as well as low-resolution spectroscopy (LRS) from space. These two techniques have complementary strengths, and hence combined HRS and LRS analyses have the potential for more accurate abundance constraints and increased sensitivity to trace species. In this work we retrieve the atmosphere of the ultra-hot Jupiter WASP-76~b, using high-resolution CARMENES/CAHA and low-resolution HST WFC3 and Spitzer observations of the primary eclipse. As such hot planets are expected to have a substantial fraction of H$_2$O dissociated, we conduct retrievals including both H$_2$O and OH. We explore two retrieval models, one with self-consistent treatment of H$_2$O dissociation and another where H$_2$O and OH are vertically-homogeneous. Both models constrain H$_2$O and OH, with H$_2$O primarily detected by LRS and OH through HRS, highlighting the strengths of each technique and demonstrating the need for combined retrievals to fully constrain chemical compositions. We see only a slight preference for the H$_2$O-dissociation model given that the photospheric constraints for both are very similar, indicating $\log(\mathrm{OH/H_2O}) = 0.7^{+0.3}_{-0.3}$ at 1.5~mbar, showing that the majority of the H$_2$O in the photosphere is dissociated. However, the bulk O/H and C/O ratios inferred from the models differs significantly, and highlights the challenge of constraining bulk compositions from photospheric abundances with strong vertical chemical gradients. Further observations with JWST and ground-based facilities may help shed more light on these processes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
